HITS: High-coverage LLM-based Unit Test Generation via Method Slicing

Large language models (LLMs) have behaved well in generating unit tests for Java projects. However, the performance for covering the complex focal methods within the projects is poor. Complex methods comprise many conditions and loops, requiring the test cases to be various enough to cover all lines and branches. However, existing test generation methods with LLMs provide the whole method-to-test to the LLM without assistance on input analysis. The LLM has difficulty inferring the test inputs to cover all conditions, resulting in missing lines and branches. To tackle the problem, we propose decomposing the focal methods into slices and asking the LLM to generate test cases slice by slice. Our method simplifies the analysis scope, making it easier for the LLM to cover more lines and branches in each slice. We build a dataset comprising complex focal methods collected from the projects used by existing state-of-the-art approaches. Our experiment results show that our method significantly outperforms current test case generation methods with LLMs and the typical SBST method Evosuite regarding both line and branch coverage scores.

==> refmap.txt <==
terms --- IEEE terms
survey --- IEEE unit test survey
economic --- importance of testing
evosuite --- evosuite
a3test --- a3test
randoop --- randoop
chattester --- lou yi ling's work
athenatest --- Tufano's init work
sanusi2020development --- article for the complexity chart
cyclomatic -- original paper of Tom Mccaby's cyclomatic article
selfdebug --- selfdebug
symprompt --- symprompt
chatunitest -- chatunites
selfrefine -- selfrefine
dep ---- dependence communities
slice_bug ---- use slicing to find bugs
